Private federated learning on vertically partitioned data via entity resolution and additively homomorphic encryption

Consider two data providers, each maintaining private records of different feature sets about common entities. They aim to learn a linear model jointly in a federated setting, namely, data is local and a shared model is trained from locally computed updates. In contrast with most work on distributed learning, in this scenario (i) data is split vertically, i.e. by features, (ii) only one data provider knows the target variable and (iii) entities are not linked across the data providers. Hence, to the challenge of private learning, we add the potentially negative consequences of mistakes in entity resolution. Our contribution is twofold. First, we describe a three-party end-to-end solution in two phases ---privacy-preserving entity resolution and federated logistic regression over messages encrypted with an additively homomorphic scheme---, secure against a honest-but-curious adversary. The system allows learning without either exposing data in the clear or sharing which entities the data providers have in common. Our implementation is as accurate as a naive non-private solution that brings all data in one place, and scales to problems with millions of entities with hundreds of features. Second, we provide what is to our knowledge the first formal analysis of the impact of entity resolution's mistakes on learning, with results on how optimal classifiers, empirical losses, margins and generalisation abilities are affected. Our results bring a clear and strong support for federated learning: under reasonable assumptions on the number and magnitude of entity resolution's mistakes, it can be extremely beneficial to carry out federated learning in the setting where each peer's data provides a significant uplift to the other.

==> paper_plots/plot12.csv <==
num rows,num features,total runtime,time per iteration,time per evaluation,time for learning,time for setup
2000000,250,14824.468,6.5833036373220875,46.67469636267791,12541.760696362679,2282.707303637322
500000,250,3694.774,6.519841101694915,11.393158898305085,3095.219158898305,599.5548411016948
2000000,25,4441.453,1.3985139694254087,46.82148603057459,2701.1974860305745,1740.2555139694255
3500000,250,27621.688,6.6060586995785675,81.63494130042143,22033.54394130042,5588.144058699578
500000,100,1990.837,3.1057351694915254,11.771264830508475,1480.7992648305085,510.0377351694915
1000000,10,1844.194,1.0547011615628301,23.68229883843717,1023.5492988384372,820.6447011615628
3500000,25,8835.183,1.4405987357013847,82.16840126429861,4869.292401264299,3965.890598735701
2000000,10,3788.489,1.0727501317870323,46.410249868212965,2082.504249868213,1705.984750131787
2000000,100,7932.479,3.1431365313653137,46.07786346863468,6011.750863468635,1920.7281365313652
1000000,100,3913.173,3.1226230200633576,23.569376979936642,2983.8343769799367,929.3386230200632
1000000,250,7329.603,6.544164730728617,23.427835269271384,6227.279835269272,1102.3231647307286
100000,10,182.04,1.1635652173913045,2.507434782608695,110.72443478260868,71.31556521739131
100000,250,749.394,6.8415,2.5954999999999995,638.8985,110.4955
100000,25,218.125,1.5249673913043478,2.549032608695652,144.37603260869565,73.74896739130435
500000,25,1137.994,1.3929216101694915,11.703078389830509,670.5690783898306,467.42492161016946
1000000,25,2173.008,1.3927370644139387,23.22326293558606,1343.540262935586,829.467737064414
3500000,10,7591.701,1.0891583383503913,81.51084166164961,3700.80084166165,3890.90015833835
100000,100,396.714,3.313663043478261,2.5783369565217393,310.79933695652176,85.91466304347827
3500000,100,14804.67,3.150935279951836,81.42606472004816,10552.013064720048,4252.656935279952
500000,10,965.305,1.047832627118644,11.655167372881355,507.3091673728814,457.9958326271186


==> paper_plots/plot12_with10K.csv <==
num rows,num features,total runtime,time per iteration,time per evaluation,time for learning,time for setup
2000000,250,14824.468,6.5833036373220875,46.67469636267791,12541.760696362679,2282.707303637322
500000,250,3694.774,6.519841101694915,11.393158898305085,3095.219158898305,599.5548411016948
2000000,25,4441.453,1.3985139694254087,46.82148603057459,2701.1974860305745,1740.2555139694255
3500000,250,27621.688,6.6060586995785675,81.63494130042143,22033.54394130042,5588.144058699578
500000,100,1990.837,3.1057351694915254,11.771264830508475,1480.7992648305085,510.0377351694915
1000000,10,1844.194,1.0547011615628301,23.68229883843717,1023.5492988384372,820.6447011615628
3500000,25,8835.183,1.4405987357013847,82.16840126429861,4869.292401264299,3965.890598735701
2000000,10,3788.489,1.0727501317870323,46.410249868212965,2082.504249868213,1705.984750131787
2000000,100,7932.479,3.1431365313653137,46.07786346863468,6011.750863468635,1920.7281365313652
1000000,100,3913.173,3.1226230200633576,23.569376979936642,2983.8343769799367,929.3386230200632
1000000,250,7329.603,6.544164730728617,23.427835269271384,6227.279835269272,1102.3231647307286
100000,10,182.04,1.1635652173913045,2.507434782608695,110.72443478260868,71.31556521739131
100000,250,749.394,6.8415,2.5954999999999995,638.8985,110.4955
10000,100,61.807,3.3317142857142854,-0.03671428571428548,25.005285714285712,36.80171428571429
100000,25,218.125,1.5249673913043478,2.549032608695652,144.37603260869565,73.74896739130435
10000,10,42.92,1.2158333333333333,0.4081666666666668,9.617166666666666,33.30283333333334
10000,250,96.381,6.905571428571428,0.01042857142857212,51.93042857142857,44.45057142857143
500000,25,1137.994,1.3929216101694915,11.703078389830509,670.5690783898306,467.42492161016946
1000000,25,2173.008,1.3927370644139387,23.22326293558606,1343.540262935586,829.467737064414
3500000,10,7591.701,1.0891583383503913,81.51084166164961,3700.80084166165,3890.90015833835
100000,100,396.714,3.313663043478261,2.5783369565217393,310.79933695652176,85.91466304347827
10000,25,43.565,1.5777142857142858,-0.05471428571428594,11.826285714285714,31.738714285714288
3500000,100,14804.67,3.150935279951836,81.42606472004816,10552.013064720048,4252.656935279952
500000,10,965.305,1.047832627118644,11.655167372881355,507.3091673728814,457.9958326271186


==> paper_plots/plot3_hash.csv <==
size, time
1000, 1.8
10000, 2.6
100000, 16
1000000, 136
10000000, 1500


==> paper_plots/plot3_match.csv <==
sizeA,sizeB,time1,time2
1000,10000,8.1
1000,100000,20.4
1000,1000000,61.4
1000,10000000,310
10000,10000,10.1
10000,100000,15.8
10000,1000000,77.3
10000,10000000,450.9
100000,100000,28.2
100000,10000,15.8
100000,10000000,2293
1000000,10000,77.3
100000,1000000,223.5
1000000,100000,223.5
1000000,1000000,2366.59
1000000,10000000,19590

